Automatic Streaming Segmentation of Stereo Video Using Bilateral Space

In this paper, we take advantage of binocular camera and propose an unsupervised algorithm based on semi-supervised segmentation algorithm and extracting foreground part efficiently. We creatively embed depth information into bilateral grid in the graph cut model and achieve considerable segmenting accuracy in the case of no user input. The experi- ment approves the high precision, time efficiency of our algorithm and its adaptation to complex natural scenario which is significant for practical application.

==> Imgs_for_paper/txt/latex.txt <==
% ------ Matlab-generated LaTeX code ------ global
	                         & Mean $\mathcal{M} \uparrow$     &\bf\ 0.946 &   \ 0.826 &   \ 0.890 &\bf\ 0.857 &   \ 0.431 \\
\cellcolor{rowblue}$\mathcal{J}$ & Recall $\mathcal{O} \uparrow$   &\bf\ 1.000 &   \ 0.966 &   \ 1.000 &\bf\ 0.992 &   \ 0.423 \\
	                         & Decay $\mathcal{D} \downarrow$  &\bf\ 0.008 &   \ 0.007 &\bf -0.025 &\bf -0.045 &   \ 0.021 \\
\hline
	                         & Mean $\mathcal{M} \uparrow$     &\bf\ 0.870 &   \ 0.487 &   \ 0.697 &\bf\ 0.634 &   \ 0.360 \\
\cellcolor{white}  $\mathcal{F}$ & Recall $\mathcal{O} \uparrow$   &\bf\ 0.995 &   \ 0.541 &   \ 0.944 &\bf\ 0.818 &   \ 0.153 \\
	                         & Decay $\mathcal{D} \downarrow$  &\bf\ 0.038 &   \ 0.030 &\bf -0.019 &\bf -0.034 &   \ 0.020 \\
\hline
\cellcolor{rowblue}$\mathcal{T}$ & Mean $\mathcal{M} \downarrow$   &\bf\ 0.468 &   \ 0.498 &   \ 0.550 &   \ 0.592 &   \ 0.544 \\
% ------ End of Matlab-generated LaTeX code ------

% ----- LaTeX code ------ scatter
Measure & OSVOS & BVS & DBVS & DBVS10 & FST & Mean\\
\midrule
$J$ - $F$         & 0.923 & 0.664 & 0.817 & 0.856 & 0.572 & 0.766  \\
$T$ - $F$         & -0.321 & -0.173 & -0.340 & -0.410 & -0.071 & -0.263  \\
% ----- End of LaTeX code ------


% ------ Matlab-generated LaTeX code ------ per seq
Sequence            & OSVOS   & BVS     & DBVS    & DBVS10  & FST     \\
\midrule
AC                  & \bf 0.938   &     0.769   & \bf 0.845   &     0.821   &     0.619   \\
IU                  & \bf 0.931   &     0.854   & \bf 0.934   &     0.913   &     0.337   \\
JM                  & \bf 0.957   &     0.810   & \bf 0.924   &     0.912   &     0.149   \\
MS                  & \bf 0.944   &     0.841   & \bf 0.864   &     0.818   &     0.608   \\
VK                  & \bf 0.959   &     0.855   & \bf 0.880   &     0.821   &     0.444   \\
\midrule
Mean                & \bf 0.946   &     0.826   & \bf 0.890   &     0.857   &     0.431   \\
% ------ End of Matlab-generated LaTeX code ------

==> Imgs_for_paper/txt/per_seq_plots/BVS_vs_gt_eval_per_seq.txt <==
SeqId	mJ	stdJ	mF	stdF
1.000000	0.810064	0.044336	0.292139	0.115795
2.000000	0.855097	0.110592	0.515671	0.149474
3.000000	0.854136	0.029960	0.475640	0.056374
4.000000	0.769142	0.218483	0.559040	0.192538
5.000000	0.841263	0.075396	0.591369	0.140751


==> Imgs_for_paper/txt/per_seq_plots/DBVS10_vs_gt_eval_per_seq.txt <==
SeqId	mJ	stdJ	mF	stdF
1.000000	0.911807	0.041382	0.675836	0.086424
2.000000	0.821462	0.116415	0.558075	0.208718
3.000000	0.912734	0.055939	0.756967	0.112202
4.000000	0.821406	0.068444	0.621923	0.115812
5.000000	0.818224	0.087978	0.555507	0.147138


==> Imgs_for_paper/txt/per_seq_plots/DBVS_vs_gt_eval_per_seq.txt <==
SeqId	mJ	stdJ	mF	stdF
1.000000	0.924409	0.020828	0.706120	0.081360
2.000000	0.879582	0.072195	0.677165	0.139916
3.000000	0.933993	0.023243	0.795644	0.067355
4.000000	0.845490	0.056317	0.669312	0.113782
5.000000	0.864205	0.053377	0.634593	0.098297


==> Imgs_for_paper/txt/per_seq_plots/FST_vs_gt_eval_per_seq.txt <==
SeqId	mJ	stdJ	mF	stdF
1.000000	0.149473	0.041272	0.360566	0.032960
2.000000	0.444304	0.091408	0.327799	0.070054
3.000000	0.337184	0.042000	0.218245	0.076005
4.000000	0.618640	0.086999	0.534202	0.056224
5.000000	0.607799	0.040497	0.359768	0.028289


==> Imgs_for_paper/txt/per_seq_plots/OSVOS_vs_gt_eval_per_seq.txt <==
SeqId	mJ	stdJ	mF	stdF
1.000000	0.957162	0.022821	0.869601	0.083333
2.000000	0.959103	0.031515	0.911156	0.093856
3.000000	0.930505	0.038704	0.815556	0.119880
4.000000	0.937773	0.044031	0.896962	0.129806
5.000000	0.944093	0.024130	0.856220	0.081533


==> Imgs_for_paper/txt/per_seq_plots/global_vs_gt_eval_per_seq.txt <==
SeqId	mJ	stdJ	mF	stdF
1.000000	0.750583	0.034128	0.580852	0.079974
2.000000	0.791909	0.084425	0.597973	0.132404
3.000000	0.793710	0.037969	0.612411	0.086363
4.000000	0.798490	0.094855	0.656288	0.121633
5.000000	0.815117	0.056275	0.599491	0.099202


==> Imgs_for_paper/txt/scatter/BVS_vs_gt_eval_per_frame.txt <==
SeqId	J	F	T
1.000000	0.899247	0.742883	0.037802
1.000000	0.897750	0.716484	0.074486
1.000000	0.895095	0.679165	0.075534
1.000000	0.885452	0.654662	0.019934
1.000000	0.911361	0.773888	0.074489
1.000000	0.891689	0.641676	0.091964
1.000000	0.873548	0.597695	0.037785
1.000000	0.873920	0.654216	0.054851
1.000000	0.865997	0.616895	0.121784
1.000000	0.848763	0.550140	0.161438
1.000000	0.699231	0.321352	0.080470
1.000000	0.627653	0.283626	0.084112
1.000000	0.652459	0.340095	0.244867
1.000000	0.873778	0.626878	0.155594
1.000000	0.904964	0.685549	0.089312
1.000000	0.907664	0.765280	0.062792
1.000000	0.881514	0.652102	0.051597
1.000000	0.896125	0.708798	0.055516
1.000000	0.876176	0.594355	0.110841
1.000000	0.504376	0.245750	0.129187
1.000000	0.210326	0.307783	0.299820
1.000000	0.131828	0.105348	0.151061
1.000000	0.156012	0.177050	0.061551
1.000000	0.488433	0.255845	0.231187
1.000000	0.904317	0.760705	0.170979
1.000000	0.605124	0.277023	0.216116
1.000000	0.417808	0.298510	0.179848
1.000000	0.804782	0.508552	0.230625
1.000000	0.892023	0.630393	0.124585
1.000000	0.905087	0.738197	0.040355
1.000000	0.888688	0.706713	0.052728
1.000000	0.853426	0.601469	0.047404
1.000000	0.916616	0.789055	0.084306
1.000000	0.851552	0.527079	0.075517
1.000000	0.859020	0.571693	0.016663
1.000000	0.910340	0.751996	0.031362
1.000000	0.897978	0.709361	0.048924
1.000000	0.867292	0.675270	0.074357
2.000000	0.871905	0.537634	0.108968
2.000000	0.854238	0.484760	0.121667
2.000000	0.881592	0.508420	0.070825
2.000000	0.850425	0.402074	0.075490
2.000000	0.872538	0.492862	0.034566
2.000000	0.884838	0.492240	0.052671
2.000000	0.885442	0.508383	0.100766
2.000000	0.889481	0.548520	0.029620
2.000000	0.894400	0.544024	0.036744
2.000000	0.900226	0.585615	0.034921
2.000000	0.878566	0.555243	0.031329
2.000000	0.801811	0.404465	0.043884
2.000000	0.824396	0.403957	0.081403
2.000000	0.835283	0.445267	0.086281
2.000000	0.881913	0.485058	0.065858
2.000000	0.841897	0.513716	0.103662
2.000000	0.807449	0.460570	0.070052
2.000000	0.848585	0.459435	0.055724
2.000000	0.849630	0.413978	0.065472
2.000000	0.836665	0.451341	0.072512
2.000000	0.841015	0.481886	0.101983
2.000000	0.865423	0.549905	0.064168
2.000000	0.854637	0.503646	0.067540
2.000000	0.864320	0.434344	0.090419
2.000000	0.789447	0.391600	0.115152
2.000000	0.826907	0.349340	0.045128
2.000000	0.871444	0.482303	0.063635
2.000000	0.793997	0.408545	0.145450
2.000000	0.838719	0.457339	0.086435
2.000000	0.886888	0.512734	0.116018
3.000000	0.903085	0.526637	0.045843
3.000000	0.902268	0.530470	0.016407
3.000000	0.906555	0.551600	0.033110
3.000000	0.905822	0.583437	0.069336
3.000000	0.845106	0.240057	0.099847
3.000000	0.771015	0.225541	0.066052
3.000000	0.770158	0.190073	0.062952
3.000000	0.768685	0.206559	0.028293
3.000000	0.783048	0.246629	0.039050
3.000000	0.792416	0.266268	0.060163
3.000000	0.787375	0.253459	0.016518
3.000000	0.788960	0.249935	0.054115
3.000000	0.755416	0.183998	0.063059
3.000000	0.798123	0.229994	0.073371
3.000000	0.794276	0.234150	0.085741
3.000000	0.799732	0.232297	0.057765
3.000000	0.796652	0.225095	0.024339
3.000000	0.795081	0.224038	0.055914
3.000000	0.787294	0.235309	0.072588
3.000000	0.786040	0.234315	0.053636
3.000000	0.790476	0.255062	0.054169
3.000000	0.805114	0.307336	0.087495
3.000000	0.808533	0.285127	0.069714
3.000000	0.803584	0.308528	0.052883
3.000000	0.806776	0.277562	0.017723
4.000000	0.892934	0.640804	0.057374
4.000000	0.872343	0.627113	0.018046
4.000000	0.922453	0.802648	0.052348
4.000000	0.732607	0.493793	0.089941
4.000000	0.864309	0.613163	0.076670
4.000000	0.833175	0.494317	0.049257
4.000000	0.851913	0.539902	0.015414
4.000000	0.925066	0.790653	0.042453
4.000000	0.618526	0.236132	0.217430
4.000000	0.908209	0.691515	0.216570
4.000000	0.927276	0.816021	0.061405
4.000000	0.780710	0.354206	0.125064
4.000000	0.902713	0.651380	0.074847
4.000000	0.675539	0.296307	0.150634
4.000000	0.917778	0.755402	0.182000
4.000000	0.833766	0.592538	0.092275
4.000000	0.810528	0.541121	0.143528
4.000000	0.810078	0.525348	0.067996
4.000000	0.796826	0.630592	0.063321
4.000000	0.822692	0.600039	0.045882
4.000000	0.823570	0.526526	0.130808
4.000000	0.861459	0.608293	0.110180
4.000000	0.881622	0.655168	0.105792
4.000000	0.880464	0.667070	0.053500
4.000000	0.885019	0.634175	0.048440
5.000000	0.940543	0.649203	0.052968
5.000000	0.937341	0.635186	0.030838
5.000000	0.938393	0.651069	0.031521
5.000000	0.878982	0.618004	0.226872
5.000000	0.793480	0.540178	0.134110
5.000000	0.718016	0.522231	0.160076
5.000000	0.852999	0.449209	0.339414
5.000000	0.621257	0.190345	0.184285
5.000000	0.490567	0.098534	0.270593
5.000000	0.878730	0.487496	0.419136
5.000000	0.783186	0.359006	0.302567
5.000000	0.944801	0.737318	0.200147
5.000000	0.803817	0.352586	0.337111
5.000000	0.875342	0.487706	0.277009
5.000000	0.932498	0.624021	0.202417
5.000000	0.918078	0.580853	0.075076
5.000000	0.737520	0.336131	0.275937
5.000000	0.868341	0.408036	0.219118
5.000000	0.930518	0.635091	0.165463
5.000000	0.925680	0.602907	0.096945
5.000000	0.913169	0.559128	0.023128
5.000000	0.905729	0.538196	0.042268
5.000000	0.925332	0.597574	0.143888
5.000000	0.927494	0.611998	0.008411
5.000000	0.935613	0.619765	0.122297


==> Imgs_for_paper/txt/scatter/DBVS10_vs_gt_eval_per_frame.txt <==
SeqId	J	F	T
1.000000	0.828066	0.669840	0.174878
1.000000	0.829680	0.673787	0.060667
1.000000	0.831112	0.695482	0.061461
1.000000	0.824227	0.653721	0.034470
1.000000	0.824866	0.667591	0.055819
1.000000	0.798763	0.649235	0.060336
1.000000	0.824260	0.637795	0.035811
1.000000	0.820640	0.629776	0.100555
1.000000	0.798283	0.523017	0.146040
1.000000	0.834956	0.572790	0.156328
1.000000	0.822938	0.612918	0.077398
1.000000	0.881841	0.637997	0.071530
1.000000	0.837343	0.550939	0.187714
1.000000	0.880545	0.802132	0.144685
1.000000	0.783985	0.532432	0.099211
1.000000	0.752655	0.365943	0.138834
1.000000	0.503047	0.348830	0.282754
1.000000	0.796676	0.606057	0.232627
1.000000	0.792266	0.534667	0.080577
1.000000	0.884463	0.707275	0.143714
1.000000	0.844305	0.621877	0.098212
1.000000	0.806390	0.507672	0.290486
1.000000	0.782139	0.542186	0.052363
1.000000	0.913995	0.874410	0.196585
1.000000	0.716398	0.536930	0.207447
1.000000	0.920797	0.804595	0.271118
1.000000	0.828149	0.623229	0.194802
1.000000	0.899271	0.818914	0.274803
1.000000	0.747920	0.433716	0.104656
1.000000	0.845667	0.570077	0.187294
1.000000	0.822989	0.595323	0.102917
1.000000	0.907864	0.845266	0.166739
1.000000	0.835953	0.634743	0.054249
1.000000	0.817260	0.551194	0.177210
1.000000	0.824620	0.569299	0.051333
1.000000	0.844193	0.682269	0.118337
1.000000	0.819308	0.592654	0.051739
1.000000	0.885595	0.756506	0.115746
2.000000	0.818586	0.775834	0.174123
2.000000	0.916357	0.732330	0.212502
2.000000	0.946188	0.826860	0.098291
2.000000	0.935709	0.846671	0.106044
2.000000	0.831495	0.597885	0.112313
2.000000	0.947415	0.792719	0.115820
2.000000	0.924573	0.777729	0.049443
2.000000	0.960394	0.836025	0.056842
2.000000	0.943070	0.813472	0.018326
2.000000	0.938310	0.805310	0.032591
2.000000	0.876310	0.634419	0.049007
2.000000	0.917012	0.767358	0.075720
2.000000	0.945289	0.790753	0.017049
2.000000	0.954186	0.800743	0.031174
2.000000	0.881670	0.656770	0.062472
2.000000	0.918818	0.795018	0.101236
2.000000	0.939239	0.791934	0.029149
2.000000	0.966586	0.945908	0.044676
2.000000	0.963542	0.912820	0.030686
2.000000	0.955231	0.916790	0.061061
2.000000	0.863715	0.556225	0.087182
2.000000	0.712712	0.437250	0.169361
2.000000	0.804741	0.542194	0.125314
2.000000	0.950677	0.813980	0.180902
2.000000	0.907364	0.707200	0.044022
2.000000	0.952621	0.808865	0.068585
2.000000	0.937251	0.806873	0.027089
2.000000	0.938596	0.788567	0.091649
2.000000	0.915703	0.667662	0.042684
2.000000	0.918657	0.762859	0.132406
3.000000	0.886467	0.604417	0.055445
3.000000	0.911590	0.696030	0.048305
3.000000	0.924796	0.737786	0.030664
3.000000	0.930964	0.733932	0.035807
3.000000	0.939169	0.699570	0.103812
3.000000	0.795778	0.481087	0.252913
3.000000	0.765863	0.393109	0.131356
3.000000	0.926676	0.699703	0.256618
3.000000	0.933229	0.708712	0.026250
3.000000	0.934339	0.683145	0.125946
3.000000	0.924693	0.684873	0.013306
3.000000	0.936225	0.695556	0.021987
3.000000	0.930653	0.677496	0.106653
3.000000	0.923783	0.730391	0.040258
3.000000	0.902543	0.673985	0.135310
3.000000	0.922288	0.732128	0.139632
3.000000	0.947211	0.848381	0.015278
3.000000	0.932875	0.737456	0.024779
3.000000	0.912474	0.608420	0.042594
3.000000	0.925576	0.713006	0.134556
3.000000	0.950537	0.748092	0.122025
3.000000	0.913396	0.637654	0.032602
3.000000	0.905072	0.654028	0.018603
3.000000	0.905463	0.657282	0.104798
3.000000	0.913512	0.659650	0.010391
4.000000	0.815230	0.617879	0.098759
4.000000	0.701240	0.469598	0.157473
4.000000	0.646508	0.296766	0.105789
4.000000	0.811762	0.484245	0.177186
4.000000	0.777595	0.449242	0.077960
4.000000	0.863299	0.638533	0.106945
4.000000	0.874234	0.676850	0.044649
4.000000	0.859330	0.502127	0.087224
4.000000	0.636617	0.298504	0.152225
4.000000	0.911607	0.840732	0.218777
4.000000	0.887737	0.732337	0.072672
4.000000	0.899745	0.638222	0.141605
4.000000	0.828500	0.429715	0.066323
4.000000	0.860936	0.701091	0.117368
4.000000	0.603955	0.251286	0.223762
4.000000	0.863369	0.518876	0.205359
4.000000	0.755540	0.471803	0.072782
4.000000	0.821383	0.589712	0.213364
4.000000	0.759983	0.508513	0.097589
4.000000	0.844661	0.555848	0.232135
4.000000	0.829712	0.509004	0.072964
4.000000	0.918810	0.769038	0.103871
4.000000	0.855938	0.564562	0.062585
4.000000	0.932393	0.767725	0.073156
4.000000	0.895521	0.605465	0.082602
5.000000	0.914515	0.802755	0.048663
5.000000	0.904954	0.721935	0.066477
5.000000	0.908599	0.730997	0.009259
5.000000	0.809320	0.592513	0.273282
5.000000	0.625525	0.453192	0.043074
5.000000	0.821235	0.704212	0.217851
5.000000	0.712930	0.351284	0.323071
5.000000	0.748246	0.094878	0.401191
5.000000	0.442522	0.128740	0.321608
5.000000	0.921512	0.675075	0.239460
5.000000	0.787810	0.344585	0.211770
5.000000	0.858313	0.523530	0.216502
5.000000	0.790272	0.419756	0.241832
5.000000	0.852197	0.631408	0.219404
5.000000	0.763109	0.483111	0.108724
5.000000	0.900387	0.623087	0.230552
5.000000	0.744866	0.428053	0.173183
5.000000	0.713246	0.339941	0.183679
5.000000	0.754938	0.380328	0.111459
5.000000	0.951449	0.904954	0.266133
5.000000	0.943187	0.806100	0.058826
5.000000	0.954048	0.835899	0.068085
5.000000	0.893224	0.573271	0.131710
5.000000	0.917546	0.756745	0.067196
5.000000	0.902592	0.645529	0.091765


==> Imgs_for_paper/txt/scatter/DBVS_vs_gt_eval_per_frame.txt <==
SeqId	J	F	T
1.000000	0.835297	0.690402	0.139520
1.000000	0.827163	0.664101	0.025357
1.000000	0.859000	0.713246	0.049257
1.000000	0.888813	0.785543	0.074965
1.000000	0.832570	0.706834	0.095322
1.000000	0.794947	0.632880	0.085061
1.000000	0.828803	0.655218	0.038756
1.000000	0.818311	0.627786	0.103644
1.000000	0.790301	0.509531	0.155686
1.000000	0.836477	0.578889	0.135527
1.000000	0.886835	0.725276	0.088456
1.000000	0.881538	0.636130	0.068060
1.000000	0.855886	0.592893	0.159141
1.000000	0.874868	0.769965	0.124263
1.000000	0.861153	0.733216	0.096292
1.000000	0.752315	0.380920	0.102198
1.000000	0.810813	0.576309	0.184663
1.000000	0.797546	0.612066	0.112984
1.000000	0.881146	0.789871	0.157174
1.000000	0.898394	0.775935	0.099704
1.000000	0.868228	0.634620	0.156821
1.000000	0.604297	0.390309	0.266153
1.000000	0.881285	0.629259	0.179393
1.000000	0.914072	0.874863	0.139759
1.000000	0.852381	0.703871	0.183287
1.000000	0.932722	0.859045	0.196167
1.000000	0.926764	0.846744	0.159855
1.000000	0.840445	0.584498	0.305439
1.000000	0.881662	0.708958	0.162026
1.000000	0.845814	0.571806	0.081285
1.000000	0.853705	0.678900	0.031645
1.000000	0.896091	0.780778	0.086430
1.000000	0.862741	0.753281	0.093810
1.000000	0.827803	0.611970	0.100386
1.000000	0.772527	0.474191	0.121540
1.000000	0.847944	0.698898	0.178097
1.000000	0.824886	0.661707	0.046472
1.000000	0.883082	0.813149	0.103926
2.000000	0.885273	0.825564	0.139292
2.000000	0.916927	0.735845	0.160540
2.000000	0.950474	0.831126	0.020460
2.000000	0.931448	0.809111	0.030853
2.000000	0.950909	0.817212	0.036242
2.000000	0.947094	0.791388	0.032798
2.000000	0.937618	0.815618	0.049533
2.000000	0.952811	0.803796	0.017654
2.000000	0.938632	0.784664	0.009637
2.000000	0.943198	0.834580	0.043287
2.000000	0.922326	0.756416	0.033817
2.000000	0.912178	0.756049	0.031745
2.000000	0.952866	0.776588	0.045439
2.000000	0.959722	0.839309	0.119415
2.000000	0.905681	0.694439	0.126453
2.000000	0.909104	0.750527	0.051324
2.000000	0.954988	0.823038	0.041032
2.000000	0.961443	0.911105	0.036333
2.000000	0.977508	0.986381	0.041187
2.000000	0.953846	0.904106	0.041189
2.000000	0.908367	0.722908	0.108591
2.000000	0.868160	0.640225	0.095592
2.000000	0.922728	0.727059	0.062433
2.000000	0.947251	0.791691	0.034872
2.000000	0.937801	0.819862	0.044389
2.000000	0.945679	0.766329	0.016928
2.000000	0.940806	0.836598	0.032059
2.000000	0.916716	0.721402	0.068001
2.000000	0.931833	0.748645	0.065144
2.000000	0.936395	0.847751	0.198620
3.000000	0.885314	0.612713	0.044005
3.000000	0.883010	0.607691	0.020225
3.000000	0.951405	0.825316	0.042846
3.000000	0.905632	0.670660	0.035349
3.000000	0.927566	0.640820	0.068915
3.000000	0.949938	0.795411	0.150843
3.000000	0.908387	0.601301	0.116655
3.000000	0.930038	0.707954	0.043101
3.000000	0.930271	0.719003	0.027724
3.000000	0.935893	0.724637	0.120366
3.000000	0.940024	0.797329	0.020116
3.000000	0.946059	0.758539	0.015047
3.000000	0.929088	0.673934	0.032413
3.000000	0.930271	0.767482	0.118036
3.000000	0.910789	0.647300	0.134545
3.000000	0.924558	0.753504	0.120019
3.000000	0.960953	0.893360	0.016280
3.000000	0.953801	0.851870	0.011878
3.000000	0.930881	0.734225	0.044796
3.000000	0.911550	0.596509	0.036941
3.000000	0.942504	0.701331	0.037517
3.000000	0.915224	0.654885	0.045317
3.000000	0.911187	0.657507	0.025198
3.000000	0.903247	0.646442	0.008021
3.000000	0.892632	0.613272	0.031764
4.000000	0.735539	0.560814	0.136829
4.000000	0.755979	0.395318	0.165415
4.000000	0.881541	0.661981	0.140512
4.000000	0.832135	0.552500	0.148753
4.000000	0.908560	0.662507	0.131457
4.000000	0.863870	0.641597	0.084861
4.000000	0.919902	0.725519	0.085699
4.000000	0.871781	0.625833	0.055375
4.000000	0.869405	0.712633	0.167469
4.000000	0.909009	0.838391	0.222677
4.000000	0.869430	0.622367	0.091266
4.000000	0.886998	0.614252	0.137933
4.000000	0.905744	0.678714	0.095209
4.000000	0.881689	0.664551	0.125536
4.000000	0.907118	0.790303	0.163983
4.000000	0.869875	0.564429	0.152465
4.000000	0.744962	0.497720	0.184537
4.000000	0.820413	0.591787	0.161145
4.000000	0.831789	0.557065	0.171303
4.000000	0.844913	0.554733	0.175544
4.000000	0.832106	0.521912	0.095399
4.000000	0.910096	0.747821	0.111282
4.000000	0.918476	0.694873	0.116465
4.000000	0.937173	0.774014	0.046598
4.000000	0.896624	0.613197	0.086745
5.000000	0.914570	0.817246	0.060692
5.000000	0.893720	0.729120	0.051615
5.000000	0.870603	0.637422	0.035214
5.000000	0.834588	0.670674	0.242115
5.000000	0.766859	0.586582	0.171889
5.000000	0.838999	0.714043	0.160003
5.000000	0.888816	0.676594	0.347248
5.000000	0.937973	0.534796	0.206661
5.000000	0.744269	0.449788	0.396319
5.000000	0.938249	0.739222	0.317757
5.000000	0.854411	0.575077	0.187487
5.000000	0.912043	0.771545	0.214990
5.000000	0.899614	0.662300	0.264869
5.000000	0.742131	0.358761	0.097068
5.000000	0.910159	0.732066	0.264349
5.000000	0.948992	0.841245	0.073839
5.000000	0.939216	0.741183	0.231101
5.000000	0.676528	0.302432	0.291088
5.000000	0.918031	0.767119	0.290102
5.000000	0.947673	0.896141	0.143945
5.000000	0.921770	0.741192	0.093077
5.000000	0.927114	0.758112	0.078928
5.000000	0.935466	0.785266	0.157963
5.000000	0.917445	0.756237	0.041253
5.000000	0.910310	0.684949	0.102065


==> Imgs_for_paper/txt/scatter/FST_vs_gt_eval_per_frame.txt <==
SeqId	J	F	T
1.000000	0.689583	0.599246	0.309345
1.000000	0.685786	0.591058	0.034414
1.000000	0.678177	0.569415	0.047895
1.000000	0.651365	0.561737	0.024782
1.000000	0.667917	0.524522	0.062170
1.000000	0.626626	0.550235	0.079194
1.000000	0.611851	0.558449	0.028925
1.000000	0.625866	0.547545	0.039962
1.000000	0.687199	0.619986	0.095887
1.000000	0.709148	0.574971	0.116097
1.000000	0.628520	0.582703	0.109766
1.000000	0.608069	0.601587	0.046464
1.000000	0.624457	0.536281	0.103661
1.000000	0.696249	0.571903	0.128713
1.000000	0.623591	0.521462	0.134262
1.000000	0.691597	0.535511	0.046371
1.000000	0.591812	0.479692	0.055577
1.000000	0.662523	0.510134	0.063138
1.000000	0.576814	0.471934	0.085926
1.000000	0.492507	0.492587	0.092506
1.000000	0.468717	0.517061	0.091646
1.000000	0.370169	0.363044	0.323558
1.000000	0.406489	0.395748	0.284175
1.000000	0.456108	0.496379	0.187307
1.000000	0.610083	0.460340	0.145225
1.000000	0.534358	0.448986	0.206750
1.000000	0.462220	0.507624	0.119839
1.000000	0.662955	0.523653	0.254803
1.000000	0.621224	0.467143	0.152324
1.000000	0.682833	0.529046	0.046965
1.000000	0.698430	0.584248	0.081416
1.000000	0.698571	0.597603	0.057803
1.000000	0.683069	0.586308	0.124322
1.000000	0.627874	0.575475	0.081712
1.000000	0.634815	0.570310	0.033610
1.000000	0.655947	0.551069	0.053397
1.000000	0.700479	0.578460	0.102807
1.000000	0.704321	0.546234	0.045248
2.000000	0.507542	0.474225	0.309690
2.000000	0.414081	0.413700	0.115313
2.000000	0.358863	0.298684	0.088820
2.000000	0.332072	0.219357	0.061395
2.000000	0.311687	0.222976	0.058415
2.000000	0.320027	0.221347	0.062417
2.000000	0.337946	0.201778	0.068548
2.000000	0.349570	0.251362	0.052851
2.000000	0.330040	0.278405	0.067393
2.000000	0.315539	0.198698	0.088878
2.000000	0.316247	0.176803	0.063700
2.000000	0.327294	0.250685	0.059679
2.000000	0.320390	0.192819	0.051042
2.000000	0.334161	0.244916	0.058799
2.000000	0.312846	0.175104	0.073780
2.000000	0.294263	0.267983	0.076544
2.000000	0.286214	0.198720	0.059555
2.000000	0.294879	0.195405	0.062903
2.000000	0.308964	0.117852	0.081810
2.000000	0.329253	0.121726	0.072801
2.000000	0.371577	0.193276	0.091158
2.000000	0.393376	0.221086	0.052248
2.000000	0.375036	0.207817	0.070838
2.000000	0.336656	0.155061	0.082057
2.000000	0.324762	0.170887	0.078915
2.000000	0.311199	0.131673	0.057475
2.000000	0.328541	0.185086	0.055214
2.000000	0.314315	0.105856	0.182737
2.000000	0.325185	0.244146	0.226514
2.000000	0.332992	0.209920	0.241158
3.000000	0.079807	0.337200	0.308610
3.000000	0.079241	0.319569	0.084597
3.000000	0.075481	0.318443	0.076755
3.000000	0.077285	0.321156	0.059038
3.000000	0.098530	0.305060	0.138774
3.000000	0.141638	0.359773	0.155751
3.000000	0.176987	0.368788	0.093945
3.000000	0.168058	0.388997	0.057841
3.000000	0.141100	0.380416	0.071669
3.000000	0.141496	0.382579	0.100164
3.000000	0.140969	0.382793	0.052593
3.000000	0.143993	0.382038	0.060130
3.000000	0.137124	0.352577	0.070952
3.000000	0.165308	0.357631	0.077316
3.000000	0.153235	0.382016	0.141382
3.000000	0.169336	0.395202	0.091216
3.000000	0.158010	0.388860	0.090638
3.000000	0.155176	0.387123	0.031650
3.000000	0.213853	0.316679	0.244580
3.000000	0.223481	0.292618	0.119969
3.000000	0.228419	0.322919	0.117337
3.000000	0.175888	0.410391	0.294681
3.000000	0.165147	0.389464	0.078860
3.000000	0.164111	0.388313	0.045230
3.000000	0.163148	0.383533	0.042930
4.000000	0.702958	0.354436	0.250423
4.000000	0.720120	0.383349	0.031986
4.000000	0.653441	0.394967	0.100068
4.000000	0.572585	0.335257	0.152173
4.000000	0.598234	0.387749	0.067678
4.000000	0.595342	0.393385	0.030471
4.000000	0.585620	0.352329	0.030226
4.000000	0.605038	0.348862	0.058242
4.000000	0.538903	0.323297	0.169952
4.000000	0.585957	0.360609	0.193308
4.000000	0.591130	0.345386	0.028803
4.000000	0.581159	0.386111	0.111727
4.000000	0.608161	0.358566	0.084113
4.000000	0.560573	0.313590	0.126067
4.000000	0.597761	0.353825	0.151837
4.000000	0.634144	0.380656	0.061207
4.000000	0.576505	0.337369	0.092212
4.000000	0.579349	0.348767	0.036530
4.000000	0.574297	0.318367	0.102875
4.000000	0.591106	0.293865	0.061378
4.000000	0.633332	0.365539	0.068215
4.000000	0.605414	0.374572	0.037912
4.000000	0.634983	0.385901	0.093497
4.000000	0.637392	0.400763	0.060593
4.000000	0.631472	0.396681	0.064952
5.000000	0.616906	0.382907	0.229440
5.000000	0.616776	0.374799	0.012360
5.000000	0.615639	0.383156	0.008978
5.000000	0.555178	0.377171	0.053548
5.000000	0.456011	0.307875	0.093178
5.000000	0.506923	0.395956	0.075326
5.000000	0.524716	0.190360	0.174306
5.000000	0.423144	0.147373	0.175209
5.000000	0.181816	0.154950	0.305388
5.000000	0.393059	0.302864	0.233847
5.000000	0.386389	0.290623	0.224054
5.000000	0.395014	0.355166	0.161773
5.000000	0.401270	0.304315	0.310979
5.000000	0.463187	0.367547	0.168905
5.000000	0.402666	0.396837	0.151688
5.000000	0.407789	0.400986	0.047014
5.000000	0.394724	0.288703	0.295071
5.000000	0.497927	0.313989	0.243067
5.000000	0.419080	0.339351	0.148543
5.000000	0.404490	0.387054	0.116694
5.000000	0.409238	0.338046	0.027137
5.000000	0.419410	0.348400	0.024378
5.000000	0.410088	0.316538	0.143548
5.000000	0.412255	0.335131	0.060495
5.000000	0.393906	0.394874	0.143065


==> Imgs_for_paper/txt/scatter/OSVOS_vs_gt_eval_per_frame.txt <==
SeqId	J	F	T
1.000000	0.981736	1.000000	0.011483
1.000000	0.976899	1.000000	0.007159
1.000000	0.973136	1.000000	0.008541
1.000000	0.971880	0.994924	0.078513
1.000000	0.975754	1.000000	0.027434
1.000000	0.951947	0.914230	0.094655
1.000000	0.949920	0.912646	0.075356
1.000000	0.932156	0.855545	0.030200
1.000000	0.928398	0.866869	0.052274
1.000000	0.942245	0.926980	0.081132
1.000000	0.948126	0.934946	0.105210
1.000000	0.954178	0.931857	0.026707
1.000000	0.955751	0.995663	0.090238
1.000000	0.974440	1.000000	0.062635
1.000000	0.951993	0.939336	0.025335
1.000000	0.945855	0.890974	0.094530
1.000000	0.942009	0.937480	0.030404
1.000000	0.973807	0.995641	0.095172
1.000000	0.935789	0.880210	0.118424
1.000000	0.905946	0.851121	0.061561
1.000000	0.881812	0.692712	0.155360
1.000000	0.821951	0.546253	0.182945
1.000000	0.805274	0.412766	0.099269
1.000000	0.917655	0.856702	0.182336
1.000000	0.961383	0.979556	0.160605
1.000000	0.940948	0.914370	0.162884
1.000000	0.806664	0.654898	0.152008
1.000000	0.943531	0.930444	0.246421
1.000000	0.905331	0.796583	0.060150
1.000000	0.946846	0.904060	0.021225
1.000000	0.973643	1.000000	0.077718
1.000000	0.973075	1.000000	0.014066
1.000000	0.972773	0.998276	0.021205
1.000000	0.908469	0.801625	0.036858
1.000000	0.911524	0.829916	0.010196
1.000000	0.948064	0.939683	0.081887
1.000000	0.973027	1.000000	0.089084
1.000000	0.971426	0.998279	0.009451
2.000000	0.983510	1.000000	0.019311
2.000000	0.962507	0.920940	0.043866
2.000000	0.974630	0.999011	0.019823
2.000000	0.966970	0.930600	0.022126
2.000000	0.913588	0.747319	0.089671
2.000000	0.905001	0.782621	0.122984
2.000000	0.921207	0.766916	0.276690
2.000000	0.974299	0.992849	0.343259
2.000000	0.972873	0.971692	0.018550
2.000000	0.873661	0.667641	0.181519
2.000000	0.877252	0.601984	0.201663
2.000000	0.808333	0.557583	0.190146
2.000000	0.949841	0.851348	0.225463
2.000000	0.941454	0.846229	0.040012
2.000000	0.904234	0.738639	0.061436
2.000000	0.869933	0.661779	0.043159
2.000000	0.921062	0.731855	0.068206
2.000000	0.913642	0.711843	0.050992
2.000000	0.915080	0.758795	0.043275
2.000000	0.919015	0.796348	0.054091
2.000000	0.932757	0.791644	0.122571
2.000000	0.936228	0.820811	0.128715
2.000000	0.919591	0.799027	0.043501
2.000000	0.902085	0.671739	0.117253
2.000000	0.949357	0.802795	0.127129
2.000000	0.951481	0.840100	0.017094
2.000000	0.959951	0.888889	0.027454
2.000000	0.971765	0.977116	0.079373
2.000000	0.951913	0.839588	0.037912
2.000000	0.971932	0.998983	0.089242
3.000000	0.990790	1.000000	0.011507
3.000000	0.989693	1.000000	0.005563
3.000000	0.989522	1.000000	0.005480
3.000000	0.988850	1.000000	0.007419
3.000000	0.981746	0.995915	0.031043
3.000000	0.948039	0.809296	0.130822
3.000000	0.938631	0.817537	0.123450
3.000000	0.920102	0.747309	0.102776
3.000000	0.971140	0.895331	0.123680
3.000000	0.971681	0.903800	0.107822
3.000000	0.966776	0.876448	0.095569
3.000000	0.952343	0.847078	0.024853
3.000000	0.957639	0.843661	0.039483
3.000000	0.892113	0.664791	0.138364
3.000000	0.929418	0.736278	0.140646
3.000000	0.937624	0.818522	0.111872
3.000000	0.952482	0.832532	0.022444
3.000000	0.951902	0.875890	0.079013
3.000000	0.968896	0.881051	0.138117
3.000000	0.963467	0.885887	0.049638
3.000000	0.954463	0.855198	0.050293
3.000000	0.945193	0.852876	0.131101
3.000000	0.957279	0.876186	0.086706
3.000000	0.948315	0.846488	0.009797
3.000000	0.960955	0.877952	0.011443
4.000000	0.976650	0.985870	0.052855
4.000000	0.966635	0.976658	0.052573
4.000000	0.970437	0.978524	0.086751
4.000000	0.935224	0.822537	0.162825
4.000000	0.972336	0.929341	0.179231
4.000000	0.962019	0.891643	0.019386
4.000000	0.969060	0.920506	0.015929
4.000000	0.956344	0.922190	0.045348
4.000000	0.896724	0.695065	0.133358
4.000000	0.937665	0.827382	0.161509
4.000000	0.949609	0.870315	0.061859
4.000000	0.944910	0.790409	0.056719
4.000000	0.967730	0.924429	0.078558
4.000000	0.919202	0.753442	0.105477
4.000000	0.931982	0.823254	0.094847
4.000000	0.939775	0.866019	0.118636
4.000000	0.891626	0.710651	0.219446
4.000000	0.902162	0.734006	0.083897
4.000000	0.910583	0.760651	0.156549
4.000000	0.928386	0.802837	0.062806
4.000000	0.962628	0.925628	0.092435
4.000000	0.961920	0.899264	0.046453
4.000000	0.948522	0.841804	0.126064
4.000000	0.953947	0.885303	0.045322
4.000000	0.946249	0.867768	0.034381
5.000000	0.989524	1.000000	0.008151
5.000000	0.987524	1.000000	0.004420
5.000000	0.987717	1.000000	0.004270
5.000000	0.951343	0.904260	0.200986
5.000000	0.909474	0.783274	0.149400
5.000000	0.941576	0.915715	0.167401
5.000000	0.939861	0.867146	0.376740
5.000000	0.835000	0.571468	0.135452
5.000000	0.945619	0.816162	0.359817
5.000000	0.940795	0.838716	0.266860
5.000000	0.965568	0.940598	0.190452
5.000000	0.987289	1.000000	0.166868
5.000000	0.940241	0.783437	0.205547
5.000000	0.970281	0.950681	0.134344
5.000000	0.975692	0.987485	0.109086
5.000000	0.970144	0.933664	0.033441
5.000000	0.967522	0.902458	0.202681
5.000000	0.970248	0.949755	0.199594
5.000000	0.976680	0.968190	0.072102
5.000000	0.967659	0.958691	0.059651
5.000000	0.966214	0.945935	0.016531
5.000000	0.966619	0.886495	0.014271
5.000000	0.974794	0.960124	0.085826
5.000000	0.976293	0.958592	0.005536
5.000000	0.973886	0.956056	0.095070

